Structured Inverse-Free Natural Gradient: Memory-Efficient & Numerically-Stable KFAC

Second-order methods such as KFAC can be useful for neural net training. However, they are often memory-inefficient since their preconditioning Kronecker factors are dense, and numerically unstable in low precision as they require matrix inversion or decomposition. These limitations render such methods unpopular for modern mixed-precision training. We address them by (i) formulating an inverse-free KFAC update and (ii) imposing structures in the Kronecker factors, resulting in structured inverse-free natural gradient descent (SINGD). On modern neural networks, we show that SINGD is memory-efficient and numerically robust, in contrast to KFAC, and often outperforms AdamW even in half precision. Our work closes a gap between first- and second-order methods in modern low-precision training.

==> figs/overview_methods.tikz <==
%!TEX root = ../iclr2024_conference.tex

\begin{tikzpicture}

  \tikzstyle{every node}=[font=\footnotesize]

  % KFAC
  \node[rectangle, rounded corners=0.1cm, draw, color=black, very thick, fill=none, text width=2cm] (KFAC)
    at (0, 0)
    {KFAC \citep{martens2015optimizing}};

  % LocalCov
  \node[rectangle, rounded corners=0.1cm, draw, color=black, very thick, fill=none, text width=2cm, below=1cm of KFAC] (INGD) {Inverse-free Natural Gradient Descent~\citep[INGD,][]{lin2023simplifying}};

  % InvFree-KFAC
  \node[rectangle, rounded corners=0.1cm, draw, color=black, very thick, fill=BrickRed!20, text width=2cm, right=2.8cm of KFAC] (IF-KFAC) {Inverse-free KFAC (IKFAC, \textbf{ours})};

  % Struct-InvFree-KFAC
  \node[rectangle, rounded corners=0.1cm, draw, color=black, very thick, fill=BrickRed!20, text width=1.8cm, right=3.5 cm of IF-KFAC] (S-IF-KFAC) {Structured Inverse-free KFAC\\ (SIKFAC, \textbf{ours})};

  % Struct-LocalCov
  \node[rectangle, rounded corners=0.1cm, draw, color=black, very thick, fill=BrickRed!20, text width=1.8cm, below=0.6cm of S-IF-KFAC] (S-KNGD) {Structured Inverse-free Natural Gradient Descent (SINGD, \textbf{ours})};

  % Arrows
  \draw[->, >=latex, very thick] (KFAC.east) -- (IF-KFAC.west)
    node [above, midway] {\((\cdot)^{-1} \rightarrow \mathrm{Expm}(\cdot)\)};

  \draw[->, >=latex, very thick] (IF-KFAC.east) -- (S-IF-KFAC.west)
    node [above, midway, text width=3.5cm, xshift=0.1cm] {Structured Kron.\,factors};

  \draw[->, >=latex, very thick] (INGD.east) to [out=10, in=-90] (IF-KFAC.south)
    node [above, text width=2.75cm, xshift=-2.25cm, yshift=-1.0cm, inner sep=0cm, fill=none, cross out, draw=black, semithick] (cross) {Riem.\ momentum \& adaptive terms};

  \draw[->, >=latex, very thick] (INGD) -- (S-KNGD)
    node [above, midway, text width=3.5cm, xshift=2cm] {Structured Kron.\,factors};

  % \draw[->, >=latex, very thick] (S-LocalCov) -- (S-IF-KFAC);

\end{tikzpicture}

